Robust Semantic Segmentation in Adverse Weather Conditions by means of Sensor Data Fusion

A robust and reliable semantic segmentation in adverse weather conditions is very important for autonomous cars, but most state-of-the-art approaches only achieve high accuracy rates in optimal weather conditions. The reason is that they are only optimized for good weather conditions and given noise models. However, most of them fail, if data with unknown disturbances occur, and their performance decrease enormously. One possibility to still obtain reliable results is to observe the environment with different sensor types, such as camera and lidar, and to fuse the sensor data by means of neural networks, since different sensors behave differently in diverse weather conditions. Hence, the sensors can complement each other by means of an appropriate sensor data fusion. Nevertheless, the fusion-based approaches are still susceptible to disturbances and fail to classify disturbed image areas correctly. This problem can be solved by means of a special training method, the so called Robust Learning Method (RLM), a method by which the neural network learns to handle unknown noise. In this work, two different sensor fusion architectures for semantic segmentation are compared and evaluated on several datasets. Furthermore, it is shown that the RLM increases the robustness in adverse weather conditions enormously, and achieve good results although no disturbance model has been learned by the neural network.

==> bibfile.txt <==
@INPROCEEDINGS{Pfeu1807:Optimal,
AUTHOR="Andreas Pfeuffer and Klaus Dietmayer",
TITLE="Optimal Sensor Data Fusion Architecture for Object Detection in Adverse
Weather Conditions",
BOOKTITLE="2018 21st International Conference on Information Fusion (FUSION) (FUSION
2018)",
ADDRESS="Cambridge, United Kingdom (Great Britain)",
DAYS=9,
MONTH=jul,
YEAR=2018,
ABSTRACT="A good and robust sensor data fusion in diverse weather conditions is a
quite challenging task. There are several fusion architectures in the
literature, e.g. the sensor data can be fused right at the beginning (Early
Fusion), or they can be first processed separately and then concatenated
later (Late Fusion). In this work, different fusion architectures are
compared and evaluated by means of object detection tasks, in which the
goal is to recognize and localize predefined objects in a stream of data.
Usually, state-of-the-art object detectors based on neural networks are
highly optimized for good weather conditions, since the well-known
benchmarks only consist of sensor data recorded in optimal weather
conditions. Therefore, the performance of these approaches decreases
enormously or even fails in adverse weather conditions. In this work,
different sensor fusion architectures are compared for good and adverse
weather conditions for finding the optimal fusion architecture for diverse
weather situations. A new training strategy is also introduced such that
the performance of the object detector is greatly enhanced in adverse
weather scenarios or if a sensor fails. Furthermore, the paper responds to
the question if the detection accuracy can be increased further by
providing the neural network with a-priori knowledge such as the spatial
calibration of the sensors."
}

